Uncertainty Quantified Deep Learning and Regression Analysis Framework for Image Segmentation of Skin Cancer Lesions

Deep learning models (DLMs) frequently achieve accurate segmentation and classification of tumors from medical images. However, DLMs lacking feedback on their image segmentation mechanisms, such as Dice coefficients and confidence in their performance, face challenges when processing previously unseen images in real-world clinical settings. Uncertainty estimates to identify DLM predictions at the cellular or single-pixel level that require clinician review can enhance trust. However, their deployment requires significant computational resources. This study reports two DLMs, one trained from scratch and another based on transfer learning, with Monte Carlo dropout or Bayes-by-backprop uncertainty estimations to segment lesions from the publicly available The International Skin Imaging Collaboration-19 dermoscopy image database with cancerous lesions. A novel approach to compute pixel-by-pixel uncertainty estimations of DLM segmentation performance in multiple clinical regions from a single dermoscopy image with corresponding Dice scores is reported for the first time. Image-level uncertainty maps demonstrated correspondence between imperfect DLM segmentation and high uncertainty levels in specific skin tissue regions, with or without lesions. Four new linear regression models that can predict the Dice performance of DLM segmentation using constants and uncertainty measures, either individually or in combination from lesions, tissue structures, and non-tissue pixel regions critical for clinical diagnosis and prognostication in skin images (Spearman's correlation, p < 0.05), are reported for the first time for low-compute uncertainty estimation workflows.

==> 1.csv <==
"PS_CODE2","PS_CODE"
1,
2,
3,
4,
5,
6,
7,
8,
9,
10,
11,
12,
13,
14,
15,
16,
17,
18,
19,
20,
21,
22,
23,
24,
25,
26,
27,
28,
29,
30,
31,
32,
33,
34,
35,
36,
37,
38,
39,
40,
41,
42,
43,
44,
45,
46,
47,
48,
49,
50,
51,
52,
53,
54,
55,
56,
57,
58,
59,
60,
61,
62,
63,
64,
65,
66,
67,
68,
69,
70,
71,
72,
73,
74,
75,
76,
77,
78,
79,
80,
81,
82,
83,
84,
85,
86,
87,
88,
89,
90,
91,
92,
93,
94,
95,
96,
97,
98,
99,
100,
101,
102,
103,
104,
105,
106,
107,
108,
109,
110,
111,
112,
113,
114,
115,
116,
117,
118,
119,
120,
121,
122,
123,
124,
125,
126,
127,
128,
129,
130,
131,
132,
133,
134,
135,
136,
137,
138,
139,
140,
141,
142,
143,
144,
145,
146,
147,
148,
149,
150,
151,
152,
153,
154,
155,
156,
157,
158,
159,
160,
161,
162,
163,
164,
165,
166,
167,
168,
169,
170,
171,
172,
173,
174,
175,
176,
177,
178,
179,
180,
181,
182,
183,
184,
185,
186,
187,
188,
189,
190,
191,
192,
193,
194,
195,
196,
197,
198,
199,
200,
201,
202,
203,
204,
205,
206,
207,
208,
209,
210,
211,
212,
212,
213,
214,
215,
216,
217,
218,
219,
220,
221,
222,
223,
224,
225,
226,
227,
228,
229,
230,
231,
232,
233,
234,
235,
236,
237,
238,
239,
240,
241,
242,
243,
244,
245,
246,
247,
248,
249,
250,
251,
252,
253,
254,
255,
256,
257,
258,
259,
260,
261,
262,
263,
264,
265,
266,
267,
268,
269,
270,
271,
272,272
273,
274,
275,
276,
277,
278,
279,
280,
281,
282,
283,
284,
285,
286,
287,
288,
289,
290,
291,
292,
293,
294,
295,
296,
297,
298,
299,
300,
301,
302,
303,
304,
305,
306,
307,
308,
309,
310,
311,
312,
313,
314,
315,
316,
317,
318,
319,
320,
321,
322,
323,
324,
325,
326,
327,
328,
329,
330,
331,
332,
333,
334,
335,
336,
337,
338,
339,
340,
341,
342,
343,
344,
345,
346,
347,
348,
349,
350,
351,
352,
353,
354,
355,
356,
357,
358,
359,
360,
361,
362,
363,
364,
365,
366,
367,
368,
369,
370,
371,
372,
373,
374,
375,
376,
377,
377,
378,
379,
380,
381,
382,
383,
384,
385,
386,
387,
388,
389,
390,
391,
392,
393,
394,
395,
396,
397,
398,
399,
400,
401,
402,
403,
404,
405,
406,406
407,
408,
409,409
410,
411,
412,412
413,413
414,414
415,
416,416
417,417
418,
419,419
420,
421,421
422,
423,423
424,424
425,425
426,426
427,427
428,428
429,
430,
431,431
432,
433,
434,434
435,
436,436
437,
438,
439,
440,
441,
442,
443,
444,444
445,445
446,446
447,
448,448
449,
450,
451,
452,
453,453
454,454
455,455
456,456
457,457
458,458
459,459
460,
461,
462,462
463,463
464,464
465,
466,466
467,467
468,468
469,
470,
471,
472,472
473,473
474,474
475,475
476,476
477,477
478,478
479,479
480,480
481,481
481,481
481,481
481,481
482,482
483,
484,484
485,485
486,486
487,487
488,488
489,489
490,490
491,
492,492
493,
494,494
495,495
496,
497,
498,498
499,499
500,
501,501
502,
503,
504,504
505,505
506,506
507,
508,508
509,509
510,
511,511
512,512
513,513
514,514
515,
516,516
517,
518,
519,
520,
521,521
522,522
523,
524,
525,
526,
527,
528,
529,
530,530
531,531
532,
533,533
534,
535,
536,536
537,537
538,538
539,
540,540
541,541
542,
543,
544,
545,545
546,546
547,547
548,548
549,
550,
551,551
552,552
553,
554,554
555,555
556,
557,557
558,558
559,
560,560
561,561
562,562
563,563
564,564
565,565
566,566
567,567
568,568
569,569
570,
571,571
572,
573,
574,574
575,575
576,
577,577
578,578
579,579
580,
581,581
582,
583,
584,
585,585
586,
587,587
588,588
589,589
590,590
591,591
592,
593,
594,
595,595
596,596
597,
598,
599,
600,600
601,601
602,602
603,603
604,604
605,605
606,606
607,
608,608
609,609
610,610
611,611
612,612
613,613
614,
615,
616,616
617,617
618,
619,619
620,
621,621
622,622
623,
624,624
625,625
626,626
627,627
628,628
629,
630,630
631,631
632,
633,633
634,
635,635
636,636
637,
638,638
639,639
639,639
639,639
639,639
640,640
641,
642,642
643,643
644,
645,645
646,
647,647
648,648
649,649
650,650
651,
652,652
653,653
654,654
655,655
656,
657,657
658,
659,659
660,660
661,661
662,
663,663
664,664
665,665
666,666
667,667
668,
669,669
670,670
671,671
672,672
673,
674,
675,
676,676
677,677
678,678
679,679
680,680
681,
682,682
683,683
684,684
685,685
686,686
687,687
688,
689,
690,
691,691
692,692
693,693
694,694
695,695
696,696
697,697
698,698
699,699
700,
701,701
702,702
703,703
704,704
705,705
706,706
707,707
708,708
709,
710,710
711,711
712,712
713,713
714,714
715,
716,
717,717
718,718
719,719
720,720
721,721
722,
723,723
724,724
725,725
726,726
727,727
728,
729,729
730,730
731,
732,
733,
734,734
735,735
736,
737,
738,738
739,739
740,
741,741
742,
743,743
744,744
745,745
746,746
747,747
748,748
749,749
750,750
751,751
752,752
753,753
754,754
755,
756,
757,757
758,758
759,759
760,760
761,761
762,762
763,
764,
765,765
766,766
767,767
768,768
769,769
770,770
771,771
772,772
773,
774,774
775,775
776,
777,777
778,778
779,
780,
781,781
782,
783,783
784,
785,
786,786
787,787
788,
789,789
790,790
791,791
792,
793,793
794,794
795,795
796,
797,
798,798
799,
800,800
801,
802,
803,803
804,
805,805
806,806
807,807
808,808
809,
810,810
811,811
812,812
813,
814,
815,815
816,
817,817
818,818
819,819
820,820
821,821
822,
823,823
824,824
825,825
826,826
827,
828,
829,
830,830
831,
832,
833,
834,
835,
836,836
837,837
838,838
839,839
840,840
841,
842,842
843,
844,
845,845
846,
847,847
848,848
849,849
850,850
851,851
852,
853,853
854,
855,
856,856
857,857
858,
859,859
860,
861,861
862,
863,863
864,
865,
866,
867,867
868,868
869,869
870,870
871,871
872,872
873,873
874,874
875,
876,876
877,
878,878
879,879
880,880
881,881
882,882
883,
884,884
885,885
886,886
887,887
888,
889,
890,890
891,891
892,892
893,893
894,
895,
896,
897,
898,
899,899
900,
901,901
902,902
903,
904,904
905,905
906,
907,907
908,
909,909
910,910
911,
912,
913,
914,914
915,915
916,
917,
918,
919,919
920,920
921,
922,
923,
924,924
925,925
926,926
927,
928,928
929,929
930,930
931,
932,
933,
934,934
935,
936,
937,
938,938
939,939
940,
941,
942,942
943,943
944,944
945,945
946,946
947,947
948,
949,
950,
951,951
952,952
953,
954,954
955,955
956,
957,957
958,
959,
960,960
961,
962,
963,963
964,964
965,965
966,966
967,
968,968
969,
970,
971,971
972,
973,
974,
975,
976,
977,977
978,978
979,979
980,980
981,981
982,
983,983
984,984
985,
986,986
987,987
988,
989,989
990,990
991,991
992,
993,993
994,
995,995
996,
997,997
998,
999,999
1000,1000
1001,1001
1002,1002
1003,1003
1004,1004
1005,1005
1006,
1007,1007
1008,1008
1009,1009
1010,1010
1011,
1012,1012
1013,
1014,
1015,1015
1016,1016
1017,1017
1018,
1019,1019
1020,
1021,
1022,1022
1023,1023
1024,1024
1025,
1026,
1027,1027
1028,
1029,
1030,
1031,1031
1032,1032
1033,1033
1034,
1035,1035
1036,
1037,1037
1038,
1039,
1040,1040
1041,1041
1042,1042
1043,1043
1044,
1045,1045
1046,
1047,1047
1048,1048
1049,1049
1050,1050
1051,1051
1052,
1053,
1054,
1055,1055
1056,
1057,1057
1058,1058
1059,1059
1060,
1061,1061
1062,1062
1063,
1064,1064
1065,1065
1066,1066
1067,
1068,
1069,1069
1070,1070
1071,1071
1072,1072
1073,
1074,1074
1075,1075
1076,1076
1077,
1078,1078
1079,1079
1080,1080
1081,
1082,1082
1083,1083
1084,
1085,
1086,1086
1087,1087
1088,
1089,
1089,
1090,
1091,
1092,1092
1093,1093
1094,1094
1095,
1096,
1097,
1098,
1099,
1100,
1101,
1102,
1103,1103
1104,
1105,1105
1106,1106
1107,1107
1108,
1109,1109
1110,1110
1111,
1112,1112
1113,
1114,
1115,
1116,
1117,
1118,1118
1119,1119
1120,
1121,
1122,
1123,1123
1124,1124
1125,1125
1126,1126
1126,1126
1126,1126
1126,1126
1127,1127
1128,1128
1129,1129
1130,1130
1131,
1132,1132
1133,1133
1134,1134
1135,
1136,1136
1137,1137
1138,
1139,1139
1140,1140
1141,1141
1142,1142
1143,1143
1144,
1145,1145
1146,1146
1147,
1148,1148
1149,1149
1150,1150
1151,1151
1151,1151
1151,1151
1151,1151
1152,
1152,
1152,
1153,
1153,
1153,
1154,
1154,
1155,
1155,
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1156,1156
1157,1157
1157,1157
1158,
1158,
1159,
1159,
1160,
1160,
1161,
1161,
1162,
1162,
1163,1163
1163,1163
1164,
1164,
1165,1165
1165,1165
1166,
1166,
1167,
1167,
1168,1168
1168,1168
1168,1168
1168,1168
1169,1169
1169,1169
1170,1170
1170,1170
1171,1171
1171,1171
1171,1171
1171,1171
1172,
1172,
1173,1173
1173,1173
1174,
1174,
1175,
1175,
1176,
1176,
1176,
1177,1177
1177,1177
1177,1177
1177,1177
1177,1177
1177,1177
1177,1177
1177,1177
1177,1177
1177,1177
1177,1177
1177,1177
1178,1178
1178,1178
1178,1178
1178,1178
1179,
1179,
1180,1180
1180,1180
1180,1180
1180,1180
1181,1181
1181,1181
1181,1181
1181,1181
1181,1181
1181,1181
1182,1182
1182,1182
1183,1183
1183,1183
1183,1183
1183,1183
1183,1183
1183,1183
1183,1183
1183,1183
1183,1183
1184,
1184,
1185,1185
1185,1185
1185,1185
1185,1185
1186,
1186,
1187,1187
1187,1187
1187,1187
1187,1187
1187,1187
1187,1187
1187,1187
1187,1187
1187,1187
1188,1188
1188,1188
1188,1188
1188,1188
1188,1188
1188,1188
1189,1189
1189,1189
1189,1189
1189,1189
1189,1189
1190,
1190,
1191,1191
1191,1191
1191,1191
1191,1191
1191,1191
1191,1191
1192,
1192,
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1193,1193
1194,1194
1194,1194
1194,1194
1195,
1195,
1196,
1196,
1197,1197
1197,1197
1197,1197
1197,1197
1197,1197
1197,1197
1197,1197
1197,1197
1197,1197
1197,1197
1198,1198
1198,1198
1199,
1199,
1199,
1199,
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1200,1200
1201,1201
1201,1201
1202,1202
1202,1202
1202,1202
1202,1202
1203,1203
1203,1203
1203,1203
1203,1203
1204,
1204,
1205,1205
1205,1205
1205,1205
1205,1205
1205,1205
1205,1205
1205,1205
1205,1205
1206,
1206,
1207,1207
1207,1207
1207,1207
1207,1207
1208,1208
1208,1208
1208,1208
1209,1209
1209,1209
1210,
1210,
1211,1211
1211,1211
1211,1211
1211,1211
1211,1211
1211,1211
1212,
1212,
1212,
1213,
1213,
1213,
1214,1214
1214,1214
1214,1214
1214,1214
1214,1214
1214,1214
1214,1214
1214,1214
1214,1214
1215,1215
1215,1215
1215,1215
1215,1215
1215,1215
1215,1215
1216,
1216,
1216,
1216,
1217,
1217,
1218,
1218,
1218,
1218,
1219,
1219,
1220,
1220,
1220,
1221,1221
1221,1221
1221,1221
1221,1221
1221,1221
1221,1221
1221,1221
1221,1221
1221,1221
1222,1222
1222,1222
1222,1222
1222,1222
1222,1222
1222,1222
1223,1223
1223,1223
1223,1223
1224,1224
1224,1224
1224,1224
1225,1225
1225,1225
1225,1225
1225,1225
1226,
1226,
1227,
1227,
1228,
1228,
1229,1229
1229,1229
1229,1229
1229,1229
1229,1229
1229,1229
1229,1229
1229,1229
1229,1229
1230,
1230,
1231,
1231,
1231,
1232,1232
1232,1232
1232,1232
1232,1232
1232,1232
1232,1232
1232,1232
1232,1232
1232,1232
1233,
1233,
1234,
1234,
1235,
1235,
1235,
1235,
1236,
1236,
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1237,1237
1238,
1238,
1239,
1239,
1240,
1240,
1241,
1241,
1242,1242
1242,1242
1242,1242
1242,1242
1243,
1243,
1243,
1244,1244
1244,1244
1244,1244
1244,1244
1245,1245
1245,1245
1245,1245
1245,1245
1246,
1246,
1247,
1247,
1247,
1248,
1248,
1249,
1249,
1249,
1249,
1250,
1250,
1250,
1251,1251
1251,1251
1251,1251
1251,1251
1251,1251
1252,1252
1252,1252
1252,1252
1252,1252
1253,1253
1253,1253
1254,1254
1254,1254
1254,1254
1254,1254
1255,
1255,
1256,
1256,
1257,
1257,
1258,1258
1258,1258
1258,1258
1258,1258
1259,1259
1259,1259
1259,1259
1259,1259
1259,1259
1259,1259
1259,1259
1259,1259
1259,1259
1260,
1260,
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1261,1261
1262,
1262,
1263,1263
1263,1263
1263,1263
1263,1263
1263,1263
1263,1263
1263,1263
1263,1263
1264,
1264,
1265,
1265,
1266,
1266,
1267,1267
1267,1267
1267,1267
1267,1267
1268,
1268,
1269,
1269,
1270,
1270,
1270,
1271,
1271,
1271,
1272,
1272,
1273,
1273,
1274,
1274,
1275,1275
1275,1275
1276,
1276,
1277,1277
1277,1277
1277,1277
1278,
1278,
1279,
1279,
1280,1280
1280,1280
1280,1280
1280,1280
1280,1280
1280,1280
1280,1280
1280,1280
1280,1280
1281,
1281,
1282,1282
1282,1282
1282,1282
1282,1282
1282,1282
1282,1282
1283,
1283,
1284,
1284,
1284,
1285,
1285,
1286,1286
1286,1286
1286,1286
1286,1286
1287,1287
1287,1287
1288,1288
1288,1288
1288,1288
1288,1288
1289,1289
1289,1289
1290,
1290,
1291,
1291,
1291,
1292,
1292,
1292,
1292,
1293,1293
1293,1293
1294,1294
1294,1294
1295,1295
1295,1295
1295,1295
1295,1295
1295,1295
1295,1295
1296,1296
1296,1296
1297,1297
1297,1297
1297,1297
1297,1297
1298,
1298,
1299,1299
1299,1299
1299,1299
1299,1299
1300,1300
1300,1300
1300,1300
1300,1300
1301,
1301,
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1302,1302
1303,
1303,
1304,1304
1304,1304
1304,1304
1304,1304
1305,
1305,
1306,1306
1306,1306
1306,1306
1306,1306
1307,1307
1307,1307
1307,1307
1307,1307
1308,
1308,
1309,
1309,
1310,1310
1310,1310
1311,
1311,
1312,
1312,
1313,
1313,
1314,
1314,
1315,
1315,
1316,1316
1316,1316
1316,1316
1316,1316
1316,1316
1316,1316
1316,1316
1316,1316
1316,1316
1317,1317
1317,1317
1317,1317
1317,1317
1318,
1318,
1318,
1319,
1319,
1320,
1320,
1321,
1321,
1322,
1322,
1323,
1323,
1324,1324
1324,1324
1324,1324
1325,1325
1325,1325
1325,1325
1325,1325
1326,
1326,
1327,
1327,
1328,
1328,
1329,
1329,
1330,
1330,
1331,1331
1331,1331
1331,1331
1331,1331
1332,1332
1332,1332
1332,1332
1332,1332
1333,
1333,
1334,1334
1334,1334
1334,1334
1334,1334
1335,
1335,
1336,
1336,
1337,
1337,
1338,1338
1338,1338
1338,1338
1338,1338
1339,1339
1339,1339
1339,1339
1339,1339
1340,
1340,
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1341,1341
1342,1342
1342,1342
1343,
1343,
1343,
1344,
1344,
1345,1345
1345,1345
1346,
1346,
1346,
1347,
1347,
1347,
1348,1348
1348,1348
1348,1348
1348,1348
1349,
1349,
1350,1350
1350,1350
1350,1350
1351,
1351,
1352,
1352,
1353,
1353,
1353,
1354,
1354,
1355,
1355,
1356,1356
1356,1356
1356,1356
1356,1356
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1357,1357
1358,1358
1358,1358
1359,1359
1359,1359
1359,1359
1359,1359
1360,
1360,
1361,
1361,
1362,1362
1362,1362
1363,1363
1363,1363
1363,1363
1363,1363
1363,1363
1363,1363
1363,1363
1363,1363
1364,1364
1364,1364
1365,
1365,
1366,
1366,
1366,
1367,
1367,
1368,
1368,
1369,1369
1369,1369
1369,1369
1369,1369
1370,1370
1370,1370
1371,
1371,
1372,
1372,
1373,1373
1373,1373
1373,1373
1373,1373
1374,
1374,
1375,
1375,
1376,
1376,
1377,
1377,
1378,1378
1378,1378
1378,1378
1378,1378
1379,
1379,
1380,1380
1380,1380
1380,1380
1380,1380
1381,
1381,
1381,
1382,
1382,
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1383,1383
1384,
1384,
1385,1385
1385,1385
1385,1385
1385,1385
1385,1385
1385,1385
1385,1385
1385,1385
1386,
1386,
1387,
1387,
1388,1388
1388,1388
1388,1388
1388,1388
1388,1388
1388,1388
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1389,1389
1390,1390
1390,1390
1391,
1391,
1392,
1392,
1393,1393
1393,1393
1393,1393
1393,1393
1394,
1394,
1395,
1395,
1395,
1395,
1396,1396
1396,1396
1397,1397
1397,1397
1397,1397
1397,1397
1398,1398
1398,1398
1399,
1399,
1400,
1400,
1401,
1401,
1402,1402
1402,1402
1403,1403
1403,1403
1403,1403
1403,1403
1403,1403
1403,1403
1403,1403
1403,1403
1403,1403
1403,1403
1403,1403
1403,1403
1404,
1404,
1405,
1405,
1406,1406
1406,1406
1406,1406
1406,1406
1407,1407
1407,1407
1407,1407
1407,1407
1408,1408
1408,1408
1408,1408
1408,1408
1409,1409
1409,1409
1409,1409
1409,1409
1410,1410
1410,1410
1410,1410
1410,1410
1411,1411
1411,1411
1411,1411
1411,1411
1412,1412
1412,1412
1412,1412
1413,1413
1413,1413
1414,1414
1414,1414
1415,1415
1415,1415
1415,1415
1415,1415
1416,
1416,
1417,1417
1417,1417
1417,1417
1418,1418
1418,1418
1418,1418
1418,1418
1419,1419
1419,1419
1419,1419
1419,1419
1419,1419
1420,1420
1420,1420
1421,1421
1421,1421
1421,1421
1421,1421
1422,
1422,
1423,
1423,
1424,
1424,
1425,1425
1425,1425
1425,1425
1425,1425
1425,1425
1425,1425
1426,1426
1426,1426
1426,1426
1426,1426
1427,1427
1427,1427
1427,1427
1427,1427
1427,1427
1427,1427
1427,1427
1427,1427
1427,1427
1428,1428
1428,1428
1429,1429
1429,1429
1429,1429
1429,1429
1429,1429
1429,1429
1430,
1430,
1430,
1431,1431
1431,1431
1431,1431
1432,1432
1432,1432
1433,1433
1433,1433
1433,1433
1433,1433
1434,
1434,
1435,1435
1435,1435
1435,1435
1435,1435
1435,1435
1435,1435
1436,
1436,
1437,
1437,
1437,
1438,
1438,
1439,
1439,
1440,1440
1440,1440
1441,1441
1441,1441
1442,
1442,
1442,
1443,1443
1443,1443
1443,1443
1443,1443
1443,1443
1443,1443
1443,1443
1443,1443
1443,1443
1444,1444
1444,1444
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1445,1445
1446,
1446,
1447,1447
1447,1447
1448,1448
1448,1448
1448,1448
1449,1449
1449,1449
1449,1449
1449,1449
1450,1450
1450,1450
1451,1451
1451,1451
1452,1452
1452,1452
1452,1452
1452,1452
1453,1453
1453,1453
1454,1454
1454,1454
1454,1454
1454,1454
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1455,1455
1456,1456
1456,1456
1457,
1457,
1457,
1458,
1458,
1459,1459
1459,1459
1460,1460
1460,1460
1460,1460
1460,1460
1460,1460
1460,1460
1460,1460
1460,1460
1460,1460
1461,1461
1461,1461
1461,1461
1461,1461
1461,1461
1461,1461
1461,1461
1461,1461
1461,1461
1461,1461
1461,1461
1461,1461
1462,1462
1462,1462
1462,1462
1462,1462
1463,1463
1463,1463
1463,1463
1463,1463
1464,1464
1464,1464
1464,1464
1464,1464
1464,1464
1464,1464
1465,1465
1465,1465
1465,1465
1465,1465
1465,1465
1465,1465
1465,1465
1465,1465
1465,1465
1465,1465
1465,1465
1465,1465
1466,
1466,
1467,1467
1467,1467
1467,1467
1467,1467
1468,1468
1468,1468
1468,1468
1468,1468
1468,1468
1468,1468
1469,1469
1469,1469
1469,1469
1469,1469
1469,1469
1469,1469
1469,1469
1469,1469
1469,1469
1470,1470
1470,1470
1470,1470
1470,1470
1470,1470
1470,1470
1471,
1471,
1472,1472
1472,1472
1473,1473
1473,1473
1473,1473
1473,1473
1473,1473
1473,1473
1473,1473
1473,1473
1473,1473
1474,1474
1474,1474
1475,1475
1475,1475
1476,1476
1476,1476
1476,1476
1476,1476
1476,1476
1476,1476
1476,1476
1476,1476
1476,1476
1477,1477
1477,1477
1477,1477
1477,1477
1477,1477
1477,1477
1477,1477
1477,1477
1478,1478
1478,1478
1479,
1479,
1479,
1480,
1480,
1480,
1481,1481
1481,1481
1482,1482
1482,1482
1483,1483
1483,1483
1484,1484
1484,1484
1484,1484
1484,1484
1485,1485
1485,1485
1485,1485
1485,1485
1486,
1486,
1486,
1487,1487
1487,1487
1488,
1488,
1489,1489
1489,1489
1489,1489
1489,1489
1489,1489
1489,1489
1489,1489
1489,1489
1489,1489
1489,1489
1489,1489
1489,1489
1490,1490
1490,1490
1490,1490
1490,1490
1491,1491
1491,1491
1491,1491
1491,1491
1491,1491
1491,1491
1491,1491
1491,1491
1491,1491
1492,1492
1492,1492
1492,1492
1492,1492
1492,1492
1492,1492
1492,1492
1492,1492
1493,1493
1493,1493
1493,1493
1493,1493
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1494,1494
1495,1495
1495,1495
1495,1495
1496,1496
1496,1496
1496,1496
1496,1496
1497,1497
1497,1497
1497,1497
1497,1497
1498,
1498,
1499,1499
1499,1499
1499,1499
1499,1499
1500,1500
1500,1500
1500,1500
1500,1500
1501,1501
1501,1501
1501,1501
1501,1501
1501,1501
1501,1501
1502,1502
1502,1502
1503,
1503,
1504,1504
1504,1504
1504,1504
1504,1504
1505,1505
1505,1505
1505,1505
1505,1505
1505,1505
1505,1505
1505,1505
1505,1505
1505,1505
1506,
1506,
1507,1507
1507,1507
1507,1507
1507,1507
1507,1507
1507,1507
1507,1507
1507,1507
1507,1507
1508,1508
1508,1508
1508,1508
1508,1508
1508,1508
1508,1508
1508,1508
1508,1508
1508,1508
1509,
1509,
1510,1510
1510,1510
1510,1510
1510,1510
1510,1510
1510,1510
1510,1510
1510,1510
1510,1510
1511,1511
1511,1511
1511,1511
1511,1511
1512,1512
1512,1512
1512,1512
1512,1512
1512,1512
1512,1512
1512,1512
1512,1512
1512,1512
1513,1513
1513,1513
1513,1513
1513,1513
1514,1514
1514,1514
1514,1514
1514,1514
1515,1515
1515,1515
1515,1515
1515,1515
1516,1516
1516,1516
1516,1516
1516,1516
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1517,1517
1518,
1518,
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1519,1519
1520,1520
1520,1520
1520,1520
1520,1520
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1521,1521
1522,1522
1522,1522
1522,1522
1522,1522
1523,1523
1523,1523
1523,1523
1523,1523
1524,1524
1524,1524
1524,1524
1524,1524
1524,1524
1524,1524
1524,1524
1524,1524
1524,1524
1525,1525
1525,1525
1525,1525
1525,1525
1525,1525
1525,1525
1525,1525
1525,1525
1525,1525
1526,1526
1526,1526
1526,1526
1526,1526
1527,1527
1527,1527
1527,1527
1527,1527
1527,1527
1527,1527
1528,1528
1528,1528
1528,1528
1528,1528
1529,1529
1529,1529
1529,1529
1529,1529
1530,1530
1530,1530
1530,1530
1530,1530
1530,1530
1530,1530
1530,1530
1530,1530
1530,1530
1531,1531
1531,1531
1531,1531
1531,1531
1532,1532
1532,1532
1532,1532
1532,1532
1532,1532
1532,1532
1532,1532
1532,1532
1532,1532
1532,1532
1532,1532
1532,1532
1533,1533
1533,1533
1533,1533
1533,1533
1534,
1534,
1535,1535
1535,1535
1535,1535
1535,1535
1536,1536
1536,1536
1536,1536
1536,1536
1537,1537
1537,1537
1537,1537
1537,1537
1538,1538
1538,1538
1538,1538
1538,1538
1538,1538
1538,1538
1538,1538
1538,1538
1538,1538
1539,1539
1539,1539
1539,1539
1539,1539
1539,1539
1539,1539
1539,1539
1539,1539
1539,1539
1540,1540
1540,1540
1540,1540
1540,1540
1540,1540
1540,1540
1540,1540
1540,1540
1540,1540
1541,1541
1541,1541
1541,1541
1541,1541
1541,1541
1541,1541
1541,1541
1541,1541
1541,1541
1542,1542
1542,1542
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1543,1543
1544,1544
1544,1544
1544,1544
1544,1544
1545,1545
1545,1545
1545,1545
1545,1545
1546,1546
1546,1546
1547,1547
1547,1547
1547,1547
1547,1547
1547,1547
1547,1547
1547,1547
1547,1547
1548,1548
1548,1548
1548,1548
1548,1548
1549,1549
1549,1549
1549,1549
1549,1549
1550,1550
1550,1550
1550,1550
1550,1550
1551,1551
1551,1551
1552,1552
1552,1552
1552,1552
1552,1552
1552,1552
1552,1552
1552,1552
1552,1552
1552,1552
1553,1553
1553,1553
1553,1553
1553,1553
1554,1554
1554,1554
1554,1554
1554,1554
1554,1554
1554,1554
1554,1554
1554,1554
1554,1554
1555,1555
1555,1555
1555,1555
1555,1555
1556,1556
1556,1556
1556,1556
1556,1556
1557,1557
1557,1557
1557,1557
1557,1557
1557,1557
1557,1557
1557,1557
1557,1557
1557,1557
1558,
1558,
1559,1559
1559,1559
1559,1559
1559,1559
1560,1560
1560,1560
1560,1560
1560,1560
1561,1561
1561,1561
1561,1561
1561,1561
1561,1561
1561,1561
1561,1561
1561,1561
1561,1561
1562,1562
1562,1562
1562,1562
1562,1562
1563,1563
1563,1563
1563,1563
1563,1563
1564,1564
1564,1564
1564,1564
1564,1564
1565,1565
1565,1565
1565,1565
1565,1565
1566,1566
1566,1566
1566,1566
1566,1566
1566,1566
1566,1566
1567,1567
1567,1567
1567,1567
1567,1567
1568,
1568,
1568,
1568,
1569,1569
1569,1569
1569,1569
1569,1569
1570,1570
1570,1570
1570,1570
1570,1570
1571,1571
1571,1571
1571,1571
1571,1571
1572,1572
1572,1572
1573,1573
1573,1573
1573,1573
1573,1573
1574,1574
1574,1574
1575,1575
1575,1575
1575,1575
1575,1575
1575,1575
1575,1575
1576,1576
1576,1576
1576,1576
1576,1576
1577,1577
1577,1577
1577,1577
1577,1577
1577,1577
1577,1577
1577,1577
1577,1577
1577,1577
1578,1578
1578,1578
1579,1579
1579,1579
1579,1579
1579,1579
1580,1580
1580,1580
1580,1580
1580,1580
1581,1581
1581,1581
1581,1581
1581,1581
1582,1582
1582,1582
1582,1582
1582,1582
1582,1582
1582,1582
1582,1582
1582,1582
1582,1582
1583,1583
1583,1583
1584,
1584,
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1585,1585
1586,1586
1586,1586
1586,1586
1586,1586
1586,1586
1586,1586
1587,1587
1587,1587
1587,1587
1587,1587
1588,1588
1588,1588
1588,1588
1588,1588
1588,1588
1588,1588
1588,1588
1588,1588
1588,1588
1589,1589
1589,1589
1589,1589
1589,1589
1590,1590
1590,1590
1590,1590
1590,1590
1590,1590
1590,1590
1590,1590
1590,1590
1590,1590
1591,1591
1591,1591
1592,
1592,
1593,1593
1593,1593
1593,1593
1593,1593
1594,1594
1594,1594
1594,1594
1594,1594
1595,
1595,
1596,1596
1596,1596
1596,1596
1596,1596
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1597,1597
1598,1598
1598,1598
1598,1598
1598,1598
1599,1599
1599,1599
1599,1599
1599,1599
1600,1600
1600,1600
1600,1600
1600,1600
1601,1601
1601,1601
1601,1601
1601,1601
1602,1602
1602,1602
1602,1602
1602,1602
1603,1603
1603,1603
1603,1603
1603,1603
1603,1603
1603,1603
1603,1603
1603,1603
1603,1603
1604,1604
1604,1604
1604,1604
1604,1604
1604,1604
1604,1604
1604,1604
1604,1604
1604,1604
1605,1605
1605,1605
1605,1605
1605,1605
1606,1606
1606,1606
1607,1607
1607,1607
1607,1607
1607,1607
1608,1608
1608,1608
1608,1608
1608,1608
1609,1609
1609,1609
1609,1609
1609,1609
1609,1609
1609,1609
1609,1609
1609,1609
1609,1609
1610,1610
1610,1610
1610,1610
1610,1610
1611,1611
1611,1611
1611,1611
1611,1611
1611,1611
1611,1611
1612,1612
1612,1612
1612,1612
1612,1612
1613,1613
1613,1613
1613,1613
1613,1613
1613,1613
1613,1613
1613,1613
1613,1613
1613,1613
1614,1614
1614,1614
1614,1614
1614,1614
1615,1615
1615,1615
1615,1615
1615,1615
1615,1615
1615,1615
1615,1615
1615,1615
1615,1615
1616,1616
1616,1616
1616,1616
1616,1616
1617,1617
1617,1617
1617,1617
1617,1617
1618,1618
1618,1618
1618,1618
1618,1618
1619,
1619,
1620,1620
1620,1620
1620,1620
1620,1620
1621,1621
1621,1621
1621,1621
1621,1621
1622,1622
1622,1622
1622,1622
1622,1622
1622,1622
1622,1622
1622,1622
1622,1622
1622,1622
1623,1623
1623,1623
1623,1623
1623,1623
1624,1624
1624,1624
1624,1624
1624,1624
1624,1624
1624,1624
1624,1624
1624,1624
1624,1624
1625,1625
1625,1625
1625,1625
1625,1625
1626,1626
1626,1626
1626,1626
1626,1626
1626,1626
1626,1626
1626,1626
1626,1626
1626,1626
1627,
1627,
1628,1628
1628,1628
1628,1628
1628,1628
1629,1629
1629,1629
1629,1629
1629,1629
1629,1629
1629,1629
1629,1629
1629,1629
1629,1629
1630,1630
1630,1630
1630,1630
1630,1630
1631,1631
1631,1631
1631,1631
1631,1631
1631,1631
1631,1631
1631,1631
1631,1631
1631,1631
1632,1632
1632,1632
1632,1632
1632,1632
1633,1633
1633,1633
1634,1634
1634,1634
1634,1634
1634,1634
1635,1635
1635,1635
1635,1635
1635,1635
1635,1635
1635,1635
1635,1635
1635,1635
1635,1635
1636,1636
1636,1636
1636,1636
1636,1636
1637,1637
1637,1637
1637,1637
1637,1637
1638,1638
1638,1638
1638,1638
1638,1638
1639,1639
1639,1639
1639,1639
1639,1639
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1640,1640
1641,1641
1641,1641
1641,1641
1641,1641
1642,1642
1642,1642
1643,1643
1643,1643
1643,1643
1643,1643
1644,1644
1644,1644
1644,1644
1644,1644
1645,1645
1645,1645
1645,1645
1645,1645
1646,1646
1646,1646
1646,1646
1646,1646
1647,1647
1647,1647
1647,1647
1647,1647
1648,1648
1648,1648
1648,1648
1648,1648
1649,1649
1649,1649
1649,1649
1649,1649
1650,1650
1650,1650
1650,1650
1650,1650
1651,1651
1651,1651
1651,1651
1651,1651
1652,1652
1652,1652
1652,1652
1652,1652
1652,1652
1652,1652
1652,1652
1652,1652
1652,1652
1653,1653
1653,1653
1653,1653
1653,1653
1654,
1654,
1655,1655
1655,1655
1656,1656
1656,1656
1656,1656
1656,1656
1657,1657
1657,1657
1657,1657
1657,1657
1658,1658
1658,1658
1658,1658
1658,1658
1659,1659
1659,1659
1659,1659
1659,1659
1660,1660
1660,1660
1660,1660
1660,1660
1660,1660
1660,1660
1660,1660
1660,1660
1660,1660
1661,1661
1661,1661
1661,1661
1661,1661
1662,1662
1662,1662
1662,1662
1662,1662
1663,1663
1663,1663
1664,1664
1664,1664
1664,1664
1664,1664
1664,1664
1664,1664
1664,1664
1664,1664
1664,1664
1665,1665
1665,1665
1666,1666
1666,1666
1666,1666
1666,1666
1667,1667
1667,1667
1667,1667
1667,1667
1668,1668
1668,1668
1668,1668
1668,1668
1669,
1669,
1670,1670
1670,1670
1670,1670
1670,1670
1670,1670
1670,1670
1670,1670
1670,1670
1670,1670
1671,1671
1671,1671
1671,1671
1671,1671
1672,
1672,
1673,1673
1673,1673
1674,
1674,
1675,
1675,
1676,1676
1676,1676
1676,1676
1676,1676
1677,1677
1677,1677
1677,1677
1677,1677
1677,1677
1677,1677
1677,1677
1677,1677
1677,1677
1678,1678
1678,1678
1678,1678
1678,1678
1679,1679
1679,1679
1679,1679
1679,1679
1680,1680
1680,1680
1680,1680
1680,1680
1680,1680
1680,1680
1680,1680
1680,1680
1680,1680
1681,1681
1681,1681
1681,1681
1681,1681
1682,1682
1682,1682
1682,1682
1682,1682
1683,
1683,
1684,1684
1684,1684
1684,1684
1684,1684
1684,1684
1684,1684
1684,1684
1684,1684
1684,1684
1685,1685
1685,1685
1685,1685
1685,1685
1686,1686
1686,1686
1687,
1687,
1688,1688
1688,1688
1688,1688
1688,1688
1689,1689
1689,1689
1689,1689
1689,1689
1690,
1690,
1691,1691
1691,1691
1691,1691
1691,1691
1692,1692
1692,1692
1692,1692
1692,1692
1693,1693
1693,1693
1693,1693
1693,1693
1694,1694
1694,1694
1694,1694
1694,1694
1695,
1695,
1696,1696
1696,1696
1696,1696
1696,1696
1697,1697
1697,1697
1698,1698
1698,1698
1698,1698
1698,1698
1698,1698
1698,1698
1699,1699
1699,1699
1699,1699
1699,1699
1700,1700
1700,1700
1700,1700
1700,1700
1701,1701
1701,1701
1701,1701
1701,1701
1702,1702
1702,1702
1703,1703
1703,1703
1703,1703
1703,1703
1704,
1704,
1705,1705
1705,1705
1705,1705
1705,1705
1706,1706
1706,1706
1706,1706
1706,1706
1707,1707
1707,1707
1708,1708
1708,1708
1708,1708
1708,1708
1709,1709
1709,1709
1709,1709
1709,1709
1710,1710
1710,1710
1710,1710
1710,1710
1711,1711
1711,1711
1711,1711
1711,1711
1712,
1712,
1713,1713
1713,1713
1714,1714
1714,1714
1714,1714
1714,1714
1714,1714
1714,1714
1714,1714
1714,1714
1714,1714
1715,1715
1715,1715
1715,1715
1715,1715
1716,1716
1716,1716
1716,1716
1716,1716
1716,1716
1716,1716
1717,
1717,
1718,1718
1718,1718
1718,1718
1718,1718
1719,
1719,
1719,
1719,
1720,
1720,
1721,1721
1721,1721
1721,1721
1721,1721
1722,
1723,
1724,
1725,1725
1725,1725
1725,1725
1725,1725
1726,
1727,1727
1728,
1729,1729
1730,1730
1730,1730
1730,1730
1730,1730
1731,1731
1732,1732
1733,1733
1733,1733
1733,1733
1733,1733
1734,
1735,
1736,
1737,
1738,1738
1738,1738
1738,1738
1738,1738
1739,1739
1739,1739
1739,1739
1739,1739
1740,1740
1740,1740
1740,1740
1740,1740
1741,
1742,1742
1742,1742
1742,1742
1742,1742
1743,
1743,
1744,1744
1745,
1746,1746
1747,
1748,
1748,
1749,1749
1750,
1751,1751
1752,
1753,
1754,
1755,
1756,
1757,
1758,
1759,
1760,
1761,1761
1761,1761
1761,1761
1761,1761
1762,
1762,
1763,
1764,1764
1764,1764
1764,1764
1764,1764
1765,1765
1766,
1767,1767
1768,
1769,1769
1770,1770
1771,
1772,
1773,1773
1774,1774
1775,
1776,1776
1776,1776
1776,1776
1776,1776
1777,
1778,
1779,
1780,1780
1781,1781
1782,
1783,
1784,
1785,
1786,
1787,
1788,
1788,
1789,
1790,
1791,1791
1791,1791
1791,1791
1791,1791
1792,
1793,1793
1794,
1795,
1796,1796
1797,
1798,
1799,
1800,
1801,
1802,
1803,
1804,
1805,1805
1806,1806
1807,
1808,1808
1809,1809
1810,1810
1811,1811
1811,1811
1811,1811
1811,1811
1812,1812
1813,
1814,1814
1815,1815
1816,
1817,1817
1818,
1819,1819
1820,
1821,1821
1821,1821
1821,1821
1821,1821
1822,1822
1822,1822
1822,1822
1822,1822
1823,1823
1824,
1825,1825
1825,1825
1825,1825
1825,1825
1826,
1827,1827
1827,1827
1827,1827
1827,1827
1828,1828
1829,
1830,
1831,
1832,
1833,
1834,1834
1834,1834
1834,1834
1834,1834
1835,1835
1835,1835
1835,1835
1835,1835
1836,1836
1837,1837
1838,1838
1838,1838
1838,1838
1838,1838
1839,
1840,1840
1841,1841
1842,1842
1842,1842
1842,1842
1842,1842
1843,
1844,
1845,1845
1846,
1847,
1848,1848
1849,
1850,1850
1851,1851
1852,1852
1853,1853
1854,1854
1855,
1856,
1857,
1858,1858
1858,1858
1858,1858
1858,1858
1859,1859
1859,1859
1859,1859
1859,1859
1860,1860
1861,
1862,
1863,1863
1864,
1865,1865
1866,1866
1867,
1868,
1868,
1869,1869
1870,1870
1870,1870
1870,1870
1870,1870
1871,1871
1872,
1873,1873
1874,1874
1875,
1876,1876
1877,
1878,
1879,1879
1879,1879
1879,1879
1879,1879
1880,1880
1881,1881
1881,1881
1881,1881
1881,1881
1882,1882
1883,
1884,1884
1885,
1886,
1887,
1888,1888
1888,1888
1888,1888
1888,1888
1889,1889
1889,1889
1890,1890
1891,
1892,
1893,
1894,
1895,
1896,
1897,
1898,
1899,1899
1900,1900
1901,1901
1902,
1903,
1904,
1905,1905
1906,
1907,1907
1908,
1909,1909
1910,1910
1910,1910
1910,1910
1910,1910
1911,1911
1912,
1913,
1914,1914
1914,1914
1914,1914
1914,1914
1915,
1916,1916
1917,1917
1917,1917
1917,1917
1917,1917
1918,
1919,1919
1920,1920
1921,
1922,1922
1922,1922
1922,1922
1922,1922
1923,
1924,
1925,1925
1925,1925
1925,1925
1925,1925
1926,
1927,
1928,
1929,1929
1930,1930
1930,1930
1930,1930
1930,1930
1931,
1932,
1933,
1934,
1935,1935
1936,1936
1937,
1938,1938
1939,1939
1940,1940
1941,1941
1942,1942
1942,1942
1942,1942
1942,1942
1943,
1944,1944
1945,1945
1946,
1947,1947
1947,1947
1947,1947
1947,1947
1948,1948
1949,1949
1950,
1951,
1952,1952
1953,1953
1954,
1955,
1956,1956
1957,1957
1958,1958
1959,
1960,1960
1960,1960
1960,1960
1960,1960
1961,
1962,
1963,1963
1963,1963
1963,1963
1963,1963
1964,1964
1965,1965
1966,
1967,1967
1968,
1969,
1970,
1971,
1972,
1973,1973
1974,1974
1975,
1976,
1977,1977
1977,1977
1977,1977
1977,1977
1978,
1979,
1979,
1980,
1981,
1982,1982
1983,1983
1984,
1985,
1986,1986
1987,
1988,1988
1988,1988
1989,1989
1990,
1991,
1992,1992
1992,1992
1992,1992
1992,1992
1993,1993
1994,1994
1994,1994
1994,1994
1994,1994
1995,1995
1996,1996
1997,
1997,
1998,
1999,
2000,
2001,2001
2001,2001
2001,2001
2001,2001
2002,
2003,
2004,2004
2004,2004
2004,2004
2004,2004
2005,
2006,2006
2007,2007
2008,
2009,
2009,
2010,2010
2011,2011
2012,2012
2013,
2014,2014
2015,2015
2016,
2017,2017
2018,2018
2019,
2020,2020
2021,
2022,
2023,
2024,
2025,
2026,2026
2026,2026
2026,2026
2026,2026
2027,
2028,
2029,2029
2030,2030
2031,
2032,2032
2032,2032
2032,2032
2032,2032
2033,
2034,2034
2035,2035
2035,2035
2035,2035
2035,2035
2036,2036
2037,2037
2038,2038
2038,2038
2038,2038
2038,2038
2039,
2040,
2041,2041
2042,
2043,
2044,
2045,2045
2046,
2047,2047
2048,
2049,
2050,
2051,
2052,
2053,
2054,2054
2054,2054
2054,2054
2054,2054
2055,
2056,
2057,2057
2058,
2059,
2060,
2061,
2062,
2063,
2064,
2065,2065
2066,
2067,2067
2067,2067
2067,2067
2067,2067
2068,
2069,
2070,2070
2070,2070
2070,2070
2070,2070
2071,2071
2072,2072
2073,
2074,
2075,2075
2076,2076
2077,
2078,2078
2078,2078
2078,2078
2078,2078
2079,2079
2080,
2081,2081
2082,2082
2082,2082
2082,2082
2082,2082
2083,
2084,2084
2085,2085
2085,2085
2085,2085
2085,2085
2086,2086
2087,2087
2088,2088
2089,
2090,
2091,
2092,
2093,
2094,2094
2094,2094
2094,2094
2094,2094
2095,
2096,2096
2097,2097
2098,2098
2099,2099
2099,2099
2099,2099
2099,2099
2100,
2101,
2102,
2103,
2104,
2105,
2106,
2107,
2108,
2109,2109
2110,
2111,
2112,2112
2112,2112
2112,2112
2112,2112
2113,
2114,2114
2115,
2116,2116
2117,
2118,2118
2118,2118
2118,2118
2118,2118
2119,
2120,2120
2121,2121
2122,2122
2122,2122
2122,2122
2122,2122
2123,
2124,
2125,2125
2125,2125
2125,2125
2125,2125
2126,
2127,2127
2128,2128
2128,2128
2128,2128
2128,2128
2129,2129
2130,2130
2130,2130
2131,2131
2132,2132
2132,2132
2132,2132
2132,2132
2133,
2134,
2135,2135
2136,
2137,2137
2138,2138
2139,2139
2140,2140
2141,2141
2142,
2143,2143
2143,2143
2143,2143
2143,2143
2144,2144
2145,
2146,2146
2147,
2148,
2149,2149
2150,2150
2151,2151
2152,2152
2153,
2154,
2155,
2156,2156
2157,2157
2157,2157
2158,
2159,2159
2159,2159
2159,2159
2159,2159
2160,
2161,
2162,2162
2162,2162
2162,2162
2162,2162
2163,
2164,2164
2165,2165
2166,
2167,2167
2167,2167
2167,2167
2167,2167
2168,2168
2169,
2170,2170
2171,
2172,2172
2173,2173
2174,
2175,2175
2176,2176
2176,2176
2176,2176
2176,2176
2177,2177
2178,
2179,2179
2180,
2181,2181
2182,
2183,2183
2184,2184
2185,
2186,2186
2187,
2188,2188
2189,2189
2190,
2191,
2192,2192
2192,2192
2192,2192
2192,2192
2193,
2194,
2195,2195
2196,2196
2197,2197
2198,
2199,2199
2200,
2201,
2202,2202
2203,
2204,
2205,2205
2205,2205
2206,
2206,
2207,
2208,2208
2208,2208
2208,2208
2208,2208
2209,
2210,
2211,2211
2211,2211
2211,2211
2211,2211
2212,2212
2213,
2214,
2215,2215
2216,2216
2217,2217
2218,2218
2219,2219
2220,
2221,
2222,
2223,2223
2223,2223
2223,2223
2223,2223
2224,2224
2225,2225
2225,2225
2225,2225
2225,2225
2226,
2227,2227
2228,
2229,
2230,2230
2231,
2232,2232
2232,2232
2232,2232
2232,2232
2233,
2234,2234
2235,
2236,2236
2236,2236
2236,2236
2236,2236
2237,2237
2237,2237
2237,2237
2237,2237
2238,2238
2238,2238
2238,2238
2238,2238
2239,
2240,2240
2240,2240
2240,2240
2240,2240
2241,2241
2242,
2243,
2244,
2245,
2246,2246
2247,
2248,
2249,
2250,2250
2251,2251
2252,2252
2253,2253
2254,2254
2255,2255
2256,2256
2257,2257
2257,2257
2257,2257
2257,2257
2258,
2259,
2260,
2261,
2262,2262
2262,2262
2262,2262
2262,2262
2263,
2264,
2264,
2265,
2266,2266
2267,
2268,2268
2268,2268
2268,2268
2268,2268
2269,2269
2270,2270
2270,2270
2270,2270
2270,2270
2271,2271
2272,2272
2273,
2274,2274
2275,
2276,
2277,
2278,
2279,
2280,
2281,
2282,
2283,
2284,2284
2285,2285
2286,2286
2287,
2288,
2289,
2290,
2291,
2291,
2292,2292
2292,2292
2292,2292
2292,2292
2293,2293
2294,
2295,2295
2295,2295
2295,2295
2295,2295
2296,
2297,2297
2298,
2299,2299
2300,
2301,
2302,
2303,2303
2304,2304
2305,2305
2306,
2307,
2308,2308
2308,2308
2308,2308
2308,2308
2309,
2310,
2311,
2312,2312
2313,
2313,
2314,2314
2314,2314
2315,2315
2316,2316
2317,
2318,2318
2318,2318
2318,2318
2318,2318
2319,2319
2319,2319
2319,2319
2319,2319
2320,2320
2320,2320
2320,2320
2320,2320
2321,
2322,2322
2323,
2324,
2325,
2326,2326
2326,2326
2326,2326
2326,2326
2327,2327
2328,2328
2329,2329
2330,2330
2331,
2331,
2332,
2333,
2334,2334
2335,
2336,2336
2337,2337
2338,2338
2339,
2340,
2341,2341
2342,
2343,
2344,2344
2345,2345
2346,
2347,
2348,
2349,2349
2350,2350
2350,2350
2350,2350
2350,2350
2351,
2352,2352
2352,2352
2352,2352
2352,2352
2353,
2354,2354
2355,2355
2355,2355
2355,2355
2355,2355
2356,2356
2357,
2358,
2359,2359
2359,2359
2359,2359
2359,2359
2360,
2361,2361
2362,2362
2363,
2364,
2365,2365
2366,2366
2366,2366
2366,2366
2366,2366
2367,
2368,2368
2369,2369
2370,2370
2371,2371
2372,2372
2373,
2373,
2374,2374
2375,2375
2375,2375
2375,2375
2375,2375
2376,2376
2376,2376
2376,2376
2376,2376
2377,2377
2377,2377
2377,2377
2377,2377
2378,2378
2379,
2380,
2381,2381
2381,2381
2381,2381
2381,2381
2382,2382
2383,
2384,
2385,2385
2386,2386
2387,
2388,
2389,
2390,2390
2391,
2392,
2393,
2394,2394
2395,
2396,
2397,2397
2397,2397
2397,2397
2397,2397
2398,
2399,2399
2400,2400
2401,2401
2402,
2403,2403
2404,2404
2405,2405
2406,2406
2407,
2408,
2409,
2410,
2410,
2411,
2412,2412
2413,2413
2414,
2415,
2415,
2416,2416
2417,
2418,
2419,
2420,
2421,2421
2422,
2423,
2424,2424
2425,
2426,2426
2427,
2428,2428
2428,2428
2428,2428
2428,2428
2429,2429
2430,2430
2431,
2432,
2433,2433
2434,2434
2434,2434
2434,2434
2434,2434
2435,
2436,
2437,
2438,
2438,
2439,2439
2440,
2441,
2442,2442
2443,2443
2443,2443
2443,2443
2443,2443
2444,2444
2445,2445
2445,2445
2445,2445
2445,2445
2446,
2447,
2448,
2449,
2450,2450
2451,2451
2452,2452
2452,2452
2452,2452
2452,2452
2453,
2454,
2455,2455
2456,2456
2456,2456
2456,2456
2456,2456
2457,
2458,2458
2459,2459
2460,2460
2460,2460
2460,2460
2460,2460
2461,2461
2462,
2463,2463
2464,
2465,
2466,2466
2466,2466
2466,2466
2466,2466
2467,2467
2468,
2469,
2470,2470
2470,2470
2470,2470
2470,2470
2471,2471
2471,2471
2471,2471
2471,2471
2472,2472
2473,
2474,2474
2475,
2476,
2477,2477
2478,2478
2479,
2480,2480
2481,
2482,2482
2483,2483
2484,
2485,
2486,
2487,2487
2488,2488
2488,2488
2489,2489
2490,
2491,
2492,
2493,
2494,
2495,2495
2496,2496
2497,
2498,2498
2499,
2500,
2501,
2502,
2503,2503
2504,2504
2504,2504
2504,2504
2504,2504
2505,
2506,2506
2507,
2508,
2509,2509
2510,
2511,
2512,2512
2513,
2514,2514
2514,2514
2514,2514
2514,2514
2515,2515
2516,2516
2517,2517
2518,
2519,
2520,
2521,2521
2522,2522
2523,
2523,
2524,
2525,
2526,2526
2527,
2527,
2528,2528
2528,2528
2528,2528
2528,2528
2529,2529
2530,
2531,2531
2531,2531
2531,2531
2531,2531
2532,2532
2532,2532
2532,2532
2532,2532
2533,2533
2534,2534
2535,2535
2535,2535
2535,2535
2535,2535
2536,
2536,
2537,2537
2537,2537
2537,2537
2537,2537
2538,2538
2539,
2540,
2541,
2542,
2543,2543
2544,
2545,
2546,2546
2546,2546
2546,2546
2546,2546
2547,
2548,2548
2549,
2550,2550
2551,2551
2551,2551
2551,2551
2551,2551
2552,
2553,
2554,
2555,2555
2556,
2557,
2558,2558
2558,2558
2558,2558
2558,2558
2559,
2560,
2561,2561
2562,2562
2563,2563
2563,2563
2564,2564
2564,2564
2564,2564
2564,2564
2565,
2566,2566
2567,2567
2568,2568
2569,
2570,
2571,
2572,
2573,2573
2574,
2575,2575
2576,2576
2577,2577
2578,
2579,2579
2580,
2581,2581
2582,2582
2583,
2584,
2585,
2586,
2587,
2588,2588
2588,2588
2588,2588
2588,2588
2589,
2590,
2591,
2592,2592
2593,2593
2593,2593
2593,2593
2593,2593
2594,2594
2595,2595
2595,2595
2595,2595
2595,2595
2596,
2597,
2598,
2599,2599
2600,
2601,2601
2601,2601
2601,2601
2601,2601
2602,
2602,
2603,
2604,
2605,2605
2606,
2607,2607
2608,2608
2608,2608
2608,2608
2608,2608
2609,
2610,2610
2611,2611
2612,
2613,2613
2614,
2615,
2616,
2617,
2618,2618
2618,2618
2618,2618
2618,2618
2619,
2620,
2621,2621
2622,
2623,2623
2624,
2625,2625
2626,2626
2627,2627
2627,2627
2627,2627
2627,2627
2628,2628
2629,2629
2630,2630
2630,2630
2630,2630
2630,2630
2631,2631
2632,
2633,
2634,
2635,
2636,2636
2636,2636
2636,2636
2636,2636
2637,2637
2638,2638
2639,
2640,
2641,
2642,
2643,2643
2643,2643
2643,2643
2643,2643
2644,
2644,
2645,
2646,
2647,2647
2648,
2649,2649
2650,
2651,
2652,2652
2652,2652
2652,2652
2652,2652
2653,
2654,
2655,
2656,
2657,
2658,2658
2659,2659
2659,2659
2659,2659
2659,2659
2660,
2661,
2662,2662
2662,2662
2663,2663
2663,2663
2663,2663
2663,2663
2664,
2665,
2666,
2667,
2668,
2669,2669
2670,
2671,2671
2672,
2673,
2674,2674
2674,2674
2674,2674
2674,2674
2675,2675
2676,2676
2677,2677
2678,2678
2679,
2680,
2681,
2682,2682
2683,
2684,
2685,2685
2686,2686
2687,2687
2687,2687
2687,2687
2687,2687
2688,2688
2689,
2690,
2691,
2692,
2693,
2694,
2695,2695
2696,
2697,2697
2698,2698
2699,
2700,
2701,2701
2702,
2703,
2704,
2705,2705
2706,
2707,2707
2708,2708
2709,2709
2710,
2711,
2712,2712
2712,2712
2712,2712
2712,2712
2713,2713
2714,
2715,2715
2716,
2717,
2718,
2719,
2720,2720
2721,
2722,2722
2723,2723
2724,2724
2725,2725
2726,
2727,2727
2727,2727
2727,2727
2727,2727
2728,2728
2729,2729
2730,2730
2731,2731
2732,2732
2733,
2734,
2735,2735
2736,2736
2737,
2738,2738
2738,2738
2738,2738
2738,2738
2739,
2740,
2741,2741
2741,2741
2741,2741
2741,2741
2742,
2743,2743
2744,2744
2745,
2746,
2747,2747
2748,2748
2749,
2750,2750
2751,
2751,
2752,
2753,
2754,2754
2754,2754
2754,2754
2754,2754
2755,
2756,2756
2757,2757
2758,
2759,
2760,2760
2761,
2762,
2763,2763
2764,
2765,
2766,
2767,2767
2768,
2769,
2770,
2771,
2772,
2773,2773
2774,2774
2775,
2776,
2777,
2778,
2779,2779
2779,2779
2779,2779
2779,2779
2780,
2781,
2782,
2783,
2784,2784
2785,
2786,
2787,2787
2788,2788
2789,2789
2790,
2791,2791
2792,2792
2792,2792
2792,2792
2792,2792
2793,
2794,
2795,
2796,
2797,2797
2798,
2799,2799
2800,2800
2801,2801
2802,
2803,
2804,2804
2805,2805
2806,
2807,
2808,2808
2809,2809
2809,2809
2809,2809
2809,2809
2810,2810
2811,
2812,
2812,
2813,2813
2814,2814
2815,
2816,2816
2817,2817
2818,
2819,2819
2819,2819
2819,2819
2819,2819
2820,
2821,
2822,
2823,2823
2824,
2825,2825
2826,
2827,2827
2828,
2829,
2830,
2830,
2831,2831
2832,
2833,2833
2834,2834
2835,2835
2835,2835
2835,2835
2835,2835
2836,
2837,
2838,2838
2839,2839
2840,
2841,
2842,2842
2842,2842
2842,2842
2842,2842
2843,2843
2844,2844
2844,2844
2844,2844
2844,2844
2845,
2846,2846
2846,2846
2846,2846
2846,2846
2847,
2848,2848
2848,2848
2848,2848
2848,2848
2849,2849
2849,2849
2849,2849
2849,2849
2850,2850
2850,2850
2850,2850
2850,2850
2851,
2852,
2853,
2854,
2855,2855
2856,
2857,2857
2857,2857
2858,2858
2859,2859
2860,
2861,
2862,
2863,
2864,
2865,
2866,2866
2867,2867
2868,2868
2869,2869
2869,2869
2869,2869
2869,2869
2870,
2871,2871
2871,2871
2871,2871
2871,2871
2872,
2873,2873
2874,2874
2874,2874
2874,2874
2874,2874
2875,2875
2875,2875
2875,2875
2875,2875
2876,
2877,2877
2877,2877
2877,2877
2877,2877
2878,2878
2879,2879
2880,
2881,2881
2881,2881
2881,2881
2881,2881
2882,2882
2882,2882
2882,2882
2882,2882
2883,
2884,
2885,2885
2886,
2887,2887
2888,2888
2889,
2890,2890
2891,2891
2892,
2892,
2893,
2894,
2895,2895
2895,2895
2895,2895
2895,2895
2896,
2897,
2897,
2898,
2899,
2900,2900
2901,2901
2902,2902
2903,
2904,2904
2905,
2906,2906
2907,
2908,2908
2909,2909
2909,2909
2909,2909
2909,2909
2910,
2911,
2912,
2913,
2914,
2915,2915
2915,2915
2915,2915
2915,2915
2916,2916
2917,
2918,2918
2919,2919
2920,
2921,
2922,
2923,
2924,
2925,2925
2926,
2927,
2928,2928
2929,2929
2929,2929
2929,2929
2929,2929
2930,2930
2931,
2932,2932
2933,
2934,2934
2935,
2936,2936
2937,2937
2937,2937
2938,2938
2938,2938
2938,2938
2938,2938
2939,
2940,2940
2941,
2942,2942
2943,
2944,
2945,
2946,
2947,2947
2948,2948
2948,2948
2948,2948
2948,2948
2949,
2950,2950
2951,
2952,
2952,
2953,
2954,
2955,
2956,
2957,2957
2957,2957
2957,2957
2957,2957
2958,
2959,
2960,
2960,
2961,
2962,
2963,2963
2964,2964
2964,2964
2964,2964
2964,2964
2965,2965
2966,
2967,
2968,2968
2968,2968
2969,2969
2969,2969
2969,2969
2969,2969
2970,2970
2971,
2972,2972
2972,2972
2972,2972
2972,2972
2973,2973
2974,2974
2975,
2976,2976
2977,
2978,
2979,2979
2980,2980
2981,
2982,2982
2982,2982
2982,2982
2982,2982
2983,2983
2984,
2985,2985
2985,2985
2985,2985
2985,2985
2986,2986
2987,2987
2988,2988
2988,2988
2989,2989
2990,2990
2991,
2992,2992
2993,2993
2994,2994
2995,2995
2996,
2997,
2998,
2999,
3000,3000
3000,3000
3000,3000
3000,3000
3001,
3002,3002
3003,
3004,
3005,3005
3005,3005
3006,3006
3007,
3008,3008
3009,3009
3010,3010
3011,
3012,
3013,3013
3014,3014
3014,3014
3014,3014
3014,3014
3015,
3016,
3017,3017
3018,
3019,
3020,3020
3021,
3022,3022
3023,
3024,
3025,
3026,3026
3027,3027
3028,
3029,
3030,3030
3031,
3032,
3033,3033
3034,
3035,
3036,
3036,
3037,
3038,3038
3039,
3040,3040
3041,
3042,
3043,
3043,
3044,3044
3045,3045
3046,
3047,
3048,
3049,3049
3050,
3050,
3051,
3052,
3053,3053
3054,3054
3054,3054
3054,3054
3054,3054
3055,
3056,
3057,3057
3057,3057
3057,3057
3057,3057
3058,
3059,3059
3060,
3061,3061
3061,3061
3061,3061
3061,3061
3062,
3063,3063
3064,
3065,
3066,
3067,
3068,3068
3069,3069
3070,
3071,
3072,
3073,3073
3073,3073
3073,3073
3073,3073
3074,3074
3075,
3076,3076
3077,3077
3078,
3079,3079
3080,
3081,3081
3082,
3083,
3084,3084
3084,3084
3084,3084
3084,3084
3085,3085
3086,3086
3086,3086
3086,3086
3086,3086
3087,3087
3088,
3089,3089
3089,3089
3089,3089
3089,3089
3090,
3091,
3092,
3093,3093
3094,3094
3095,
3096,
3097,
3098,3098
3099,
3100,
3101,
3102,3102
3103,3103
3104,
3105,3105
3105,3105
3105,3105
3105,3105
3106,3106
3107,3107
3107,3107
3107,3107
3107,3107
3108,
3109,
3110,
3111,3111
3111,3111
3111,3111
3111,3111
3112,
3113,
3114,
3115,3115
3116,
3117,3117
3118,3118
3118,3118
3118,3118
3118,3118
3119,3119
3120,3120
3121,
3122,3122
3123,3123
3123,3123
3123,3123
3123,3123
3124,
3125,
3126,
3127,
3128,3128
3128,3128
3128,3128
3128,3128
3129,
3130,
3131,
3132,3132
3133,3133
3134,
3135,
3136,
3137,3137
3138,
3139,
3140,
3141,3141
3142,
3142,
3143,
3144,
3145,3145
3146,
3147,3147
3147,3147
3147,3147
3147,3147
3148,
3149,
3150,
3151,3151
3151,3151
3151,3151
3151,3151
3152,
3153,
3154,
3155,3155
3156,3156
3157,
3157,
3158,
3159,
3160,
3161,
3162,
3163,3163
3163,3163
3163,3163
3163,3163
3164,
3165,
3166,3166
3166,3166
3166,3166
3166,3166
3167,
3168,
3169,
3170,
3171,3171
3172,
3173,3173
3173,3173
3173,3173
3173,3173
3174,3174
3175,3175
3176,3176
3176,3176
3176,3176
3176,3176
3177,3177
3177,3177
3177,3177
3177,3177
3178,3178
3179,3179
3179,3179
3179,3179
3179,3179
3180,3180
3180,3180
3180,3180
3180,3180
3181,
3182,
3183,3183
3184,
3185,3185
3186,3186
3186,3186
3186,3186
3186,3186
3187,3187
3188,3188
3188,3188
3188,3188
3188,3188
3189,
3190,
3191,
3192,
3193,3193
3193,3193
3193,3193
3193,3193
3194,3194
3194,3194
3194,3194
3194,3194
3195,3195
3195,3195
3195,3195
3195,3195
3196,
3197,
3198,
3199,
3200,3200
3201,
3202,
3203,
3204,
3205,3205
3205,3205
3205,3205
3205,3205
3206,
3207,3207
3208,
3209,3209
3210,
3211,3211
3211,3211
3211,3211
3211,3211
3212,
3213,3213
3214,3214
3215,3215
3215,3215
3215,3215
3215,3215
3216,
3217,
3218,
3219,
3220,
3221,
3222,3222
3223,
3224,3224
3224,3224
3224,3224
3224,3224
3225,
3226,
3227,3227
3228,3228
3229,3229
3230,3230
3231,3231
3232,
3233,
3234,3234
3235,
3236,3236
3236,3236
3236,3236
3236,3236
3237,3237
3237,3237
3237,3237
3237,3237
3238,3238
3239,3239
3240,
3241,
3242,
3243,3243
3244,
3245,3245
3245,3245
3245,3245
3245,3245
3246,
3247,3247
3248,3248
3249,
3250,
3251,
3252,3252
3252,3252
3252,3252
3252,3252
3253,
3254,3254
3255,
3256,3256
3257,
3258,3258
3258,3258
3258,3258
3258,3258
3259,3259
3260,
3261,
3262,3262
3262,3262
3262,3262
3262,3262
3263,
3264,
3265,
3266,3266
3267,3267
3268,
3268,
3269,
3270,3270
3271,3271
3272,3272
3273,3273
3274,3274
3274,3274
3274,3274
3274,3274
3275,3275
3275,3275
3275,3275
3275,3275
3276,3276
3276,3276
3276,3276
3276,3276
3277,
3278,3278
3279,
3280,3280
3281,
3282,
3283,
3284,
3285,3285
3286,3286
3286,3286
3286,3286
3286,3286
3287,
3288,3288
3289,
3290,
3291,3291
3292,
3293,
3294,3294
3295,
3296,3296
3297,
3297,
3298,
3299,
3300,3300
3301,
3302,
3303,
3304,
3305,
3306,3306
3307,
3308,
3309,
3309,
3310,3310
3310,3310
3310,3310
3310,3310
3311,
3312,3312
3313,3313
3313,3313
3313,3313
3313,3313
3314,3314
3314,3314
3314,3314
3314,3314
3315,
3316,3316
3317,
3318,3318
3318,3318
3318,3318
3318,3318
3319,
3320,
3321,3321
3322,3322
3323,3323
3323,3323
3323,3323
3323,3323
3324,
3325,3325
3325,3325
3325,3325
3325,3325
3326,3326
3327,3327
3328,3328
3329,
3330,3330
3331,
3332,3332
3332,3332
3332,3332
3332,3332
3333,
3334,
3335,3335
3336,
3337,
3338,
3339,
3339,
3340,
3340,
3341,3341
3342,
3343,
3344,
3345,3345
3346,
3347,
3348,3348
3349,
3350,3350
3351,3351
3352,
3353,3353
3354,3354
3354,3354
3354,3354
3354,3354
3355,3355
3355,3355
3355,3355
3355,3355
3356,
3357,
3358,
3359,
3360,
3361,3361
3362,3362
3362,3362
3362,3362
3362,3362
3363,
3364,3364
3365,
3366,3366
3366,3366
3366,3366
3366,3366
3367,
3368,
3369,
3370,3370
3371,3371
3372,
3373,3373
3374,
3375,3375
3376,
3377,3377
3378,3378
3378,3378
3378,3378
3378,3378
3379,
3380,
3381,
3382,
3383,3383
3384,3384
3385,3385
3386,3386
3387,
3388,
3389,3389
3390,3390
3391,3391
3392,3392
3393,
3394,3394
3395,
3396,3396
3397,3397
3398,3398
3399,
3400,
3401,3401
3402,3402
3403,3403
3404,
3405,3405
3406,
3407,
3408,
3409,3409
3410,3410
3411,3411
3412,3412
3413,3413
3414,3414
3415,
3416,3416
3417,3417
3418,
3419,3419
3420,3420
3421,
3422,
3423,3423
3424,3424
3425,3425
3426,3426
3427,
3428,
3429,3429
3430,
3431,3431
3432,3432
3433,3433
3434,3434
3435,3435
3436,3436
3437,3437
3438,
3439,3439
3440,3440
3441,3441
3442,3442
3443,
3444,3444
3445,
3446,
3447,3447
3448,3448
3449,3449
3450,
3451,
3452,3452
3453,3453
3454,3454
3455,3455
3456,3456
3457,3457
3458,
3459,3459
3460,3460
3461,
3462,3462
3463,3463
3464,
3465,3465
3466,3466
3467,
3468,3468
3469,
3470,3470
3471,3471
3472,3472
3473,3473
3474,
3475,3475
3476,3476
3477,3477
3478,
3479,3479
3480,3480
3481,3481
3482,
3483,3483
3484,3484
3485,
3486,3486
3487,
3488,
3489,
3490,3490
3491,
3492,
3493,
3494,
3495,
3496,
3497,
3498,
3499,
3500,
3501,
3502,
3503,
3504,
3505,
3506,
3507,
3508,
3509,
3510,
3511,
3512,
3513,
3514,
3515,
3516,
3517,
3518,
3519,
3520,
3521,
3522,
3523,
3524,
3525,
3526,
3527,
3528,
3529,
3530,
3531,
3532,
3533,
3534,
3535,
3536,
3537,
3538,
3539,
3540,
3541,3541
3542,
3543,
3544,
3545,
3546,
3547,
3548,
3549,
3550,
3551,
3552,3552
3553,
3554,
3555,
3556,
3557,
3558,
3559,
3560,
3561,
3562,
3563,
3564,
3565,
3566,
3567,
3568,
3569,
3570,
3571,
3572,
3573,
3574,3574
3575,
3576,
3577,
3578,3578
3579,
3580,
3581,
3582,3582
3583,
3584,3584
3585,3585
3586,
3587,
3588,
3589,3589
3590,
3591,
3592,
3593,
3594,
3595,3595
3596,3596
3597,
3598,3598
3599,
3600,
3601,
3602,
3603,
3604,
3605,
3606,
3607,
3608,
3609,
3610,3610
3611,
3612,3612
3613,
3614,
3615,3615
3616,
3617,
3618,3618
3619,3619
3620,
3621,
3622,3622
3623,3623
3624,
3625,
3626,
3627,
3628,
3629,
3630,
3631,3631
3632,3632
3633,
3634,3634
3635,
3636,3636
3637,3637
3638,
3639,
3640,
3641,3641
3642,3642
3643,
3644,
3645,
3646,3646
3647,3647
3648,
3649,
3650,3650
3651,3651
3652,3652
3653,
3654,
3655,
3656,3656
3657,3657
3658,
3659,3659
3660,3660
3661,
3662,3662
3663,3663
3664,3664
3665,3665
3666,3666
3667,3667
3668,3668
3669,
3670,3670
3671,
3672,
3673,
3674,
3675,
3676,3676
3677,
3678,3678
3679,3679
3680,3680
3681,3681
3682,3682
3683,3683
3684,3684
3685,
3686,3686
3687,3687
3688,3688
3689,3689
3690,
3691,
3692,
3693,3693
3694,3694
3695,
3696,
3697,3697
3698,3698
3699,3699
3700,
3701,
3702,3702
3703,
3704,3704
3705,3705
3706,
3707,
3708,
3709,3709
3710,3710
3711,3711
3712,3712
3713,3713
3714,3714
3715,3715
3716,3716
3717,
3718,3718
3719,
3720,3720
3721,
3722,3722
3723,3723
3724,3724
3725,3725
3726,3726
3727,3727
3728,3728
3729,3729
3730,3730
3731,
3732,3732
3733,3733
3734,3734
3735,3735
3736,3736
3737,3737
3738,3738
3739,3739
3740,3740
3741,3741
3742,
3743,3743
3744,3744
3745,3745
3746,3746
3747,3747
3748,3748
3749,3749
3750,3750
3751,3751
3752,3752
3753,3753
3754,3754
3755,3755
3756,3756
3757,3757
3758,3758
3759,3759
3760,3760
3761,3761
3762,3762
3763,3763
3764,3764
3765,3765
3766,3766
3767,3767
3768,3768
3769,
3770,3770
3771,3771
3772,3772
3773,3773
3774,3774
3775,3775
3776,3776
3777,
3778,3778
3779,3779
3780,3780
3781,3781
3782,
3783,3783
3784,3784
3785,3785
3786,3786
3787,3787
3788,3788
3789,3789
3790,3790
3791,3791
3792,
3793,3793
3794,3794
3795,3795
3796,3796
3797,
3798,3798
3799,3799
3800,3800
3801,3801
3802,3802
3803,3803
3804,3804
3805,3805
3806,3806
3807,3807
3808,3808
3809,3809
3810,3810
3811,3811
3812,3812
3813,3813
3814,3814
3815,3815
3816,3816
3817,3817
3818,3818
3819,3819
3820,3820
3821,3821
3822,3822
3823,3823
3824,3824
3825,3825
3826,3826
3827,
3828,3828
3829,3829
3830,
3831,3831
3832,3832
3833,3833
3834,3834
3835,3835
3836,3836
3837,3837
3838,3838
3839,
3840,
3841,
3842,3842
3843,3843
3844,3844
3845,3845
3846,3846
3847,3847
3848,
3849,3849
3850,3850
3851,3851
3852,3852
3853,3853
3854,
3855,3855
3856,3856
3857,3857
3858,3858
3859,3859
3860,3860
3861,3861
3862,
3863,3863
3864,3864
3865,3865
3866,3866
3867,3867
3868,3868
3869,3869
3870,3870
3871,3871
3872,3872
3873,
3874,3874
3875,
3876,3876
3877,3877
3878,3878
3879,3879
3880,3880
3881,3881
3882,3882
3883,3883
3884,3884
3885,3885
3886,
3887,3887
3888,3888
3889,
3890,3890
3891,3891
3892,3892
3893,3893
3894,3894
3895,3895
3896,3896
3897,3897
3898,3898
3899,3899
3900,
3901,3901
3902,3902
3903,3903
3904,
3905,3905
3906,3906
3907,3907
3908,3908
3909,
3910,
3911,3911
3912,3912
3913,3913
3914,3914
3915,3915
3916,3916
3917,3917
3918,3918
3919,
3920,
3921,3921
3922,3922
3923,3923
3924,
3925,3925
3926,
3927,3927
3928,3928
3929,3929
3930,
3931,3931
3932,3932
3933,3933
3934,3934
3935,3935
3936,3936
3937,3937
3938,3938
3939,3939
3940,3940
3941,3941
3942,3942
3943,3943
3944,
3945,
3946,3946
3947,3947
3948,
3949,3949
3950,3950
3951,3951
3952,3952
3953,3953
3954,3954
3955,3955
3956,3956
3957,3957
3958,3958
3959,3959
3960,3960
3961,3961
3962,3962
3963,3963
3964,3964
3965,3965
3966,3966
3967,3967
3968,3968
3969,3969
3970,
3971,3971
3972,
3973,3973
3974,3974
3975,3975
3976,3976
3977,
3978,3978
3979,
3980,3980
3981,
3982,3982
3983,3983
3984,3984
3985,
3986,3986
3987,3987
3988,
3989,3989
3990,3990
3991,
3992,
3993,3993
3994,3994
3995,3995
3996,3996
3997,3997
3998,3998
3999,3999
4000,4000
4001,
4002,4002
4003,
4004,4004
4005,4005
4006,4006
4007,4007
4008,
4009,4009
4010,4010
4011,4011
4012,4012
4013,4013
4014,4014
4015,4015
4016,4016
4017,4017
4018,
4019,4019
4020,4020
4021,4021
4022,4022
4023,4023
4024,4024
4025,4025
4026,
4027,4027
4028,4028
4029,4029
4030,
4031,4031
4032,4032
4033,
4034,4034
4035,4035
4036,4036
4037,4037
4038,
4039,4039
4040,4040
4041,4041
4042,
4043,4043
4044,4044
4045,
4046,4046
4047,4047
4048,4048
4049,4049
4050,4050
4051,4051
4052,4052
4053,4053
4054,4054
4055,4055
4056,4056
4057,4057
4058,4058
4059,4059
4060,4060
4061,4061
4062,4062
4063,4063
4064,4064
4065,4065
4066,4066
4067,4067
4068,4068
4069,4069
4070,4070
4071,4071
4072,4072
4073,4073
4074,4074
4075,4075
4076,4076
4077,4077
4078,4078
4079,4079
4080,4080
4081,4081
4082,4082
4083,4083
4084,4084
4085,
4086,
4087,4087
4088,4088
4089,
4090,
4091,4091
4092,4092
4093,4093
4094,4094
4095,4095
4096,4096
4097,
4098,4098
4099,
4100,4100
4101,4101
4102,4102
4103,
4104,4104
4105,4105
4106,4106
4107,4107
4108,4108
4109,4109
4110,4110
4111,4111
4112,
4113,4113
4114,4114
4115,4115
4116,4116
4117,4117
4118,4118
4119,4119
4120,4120
4121,4121
4122,4122
4123,4123
4124,4124
4125,4125
4126,4126
4127,
4128,
4129,4129
4130,4130
4131,4131
4132,4132
4133,4133
4134,4134
4135,4135
4136,4136
4137,4137
4138,4138
4139,4139
4140,4140
4141,
4142,4142
4143,
4144,4144
4145,
4146,4146
4147,4147
4148,4148
4149,4149
4150,
4151,
4152,4152
4153,4153
4154,4154
4155,

